Taylor halos and Taylor spears in odd viscous liquids

A body placed in a rigidly-rotating fluid becomes circumscribed by a fictitious cylinder with generators parallel to the axis of rotation, a Taylor column. Slowly-moving liquid impinging on the body will swerve around the cylinder. Thus, Taylor columns may form when a breeze impinges on a mountain or when slowly-moving oceanic water impinges on a seamount, both due to the Earth's rotation. Here we show that classical non-rotating liquids endowed with an odd or Hall coefficient of viscosity, exhibiting nondissipative behavior, also give rise to Taylor column structures resembling halos or spears. Steady three-dimensional flow of such a liquid becomes effectively two dimensional, swirling around the Taylor column imitating its rigidly-rotating counterparts. Formation of Taylor halos and spears is attributed to the propagation of data along characteristics that may be parallel or oblique to a center axis, respectively.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


